Deep Saliency with Encoded Low level Distance Map and High Level Features

Recent advances in saliency detection have utilized deep learning to obtain high level features to detect salient regions in a scene. These advances have demonstrated superior results over previous works that utilize hand-crafted low level features for saliency detection. In this paper, we demonstrate that hand-crafted features can provide complementary information to enhance performance of saliency detection that utilizes only high level features. Our method utilizes both high level and low level features for saliency detection under a unified deep learning framework. The high level features are extracted using the VGG-net, and the low level features are compared with other parts of an image to form a low level distance map. The low level distance map is then encoded using a convolutional neural network(CNN) with multiple 1X1 convolutional and ReLU layers. We concatenate the encoded low level distance map and the high level features, and connect them to a fully connected neural network classifier to evaluate the saliency of a query region. Our experiments show that our method can further improve the performance of state-of-the-art deep learning-based saliency detection methods.

==> diff_imgs.txt <==
\begin{figure*}
\centering
\setlength\tabcolsep{1pt}
\begin{tabular}{ccccccccccc}
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/613_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/0643_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/low_contrast/sun_ajbsvlfgxtabdeia_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_aabllpjfwbxcirjd_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/sun_agrqdwijscuxzgvz_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/complicate_background/90354_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_objs/sun_bmqbayoigkdqjbgu_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/small_not_centered/sun_alzgtdbzijzdzksq_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/sun_aolxbgnccbjmzwpi_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/multi_objs/405_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/721_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_LEGS.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/case_study/touch_boundary/sun_agfajlldkktxnjnj_HS.png}} \\

 (a)Image & (b)GT & (c)Ours & (d)MCDL & (e)MDF & (f)LEGS & (g)DRFI & (h)DSR & (i)GMR & (j)HDCT & (k)HS
\end{tabular}
\caption{Visual comparisons of our results and the state-of-the-art methods on difficult scenes. (a) original image, (b) ground truth, (c) Ours (d) MCDL\cite{mcdl} (e) MDF\cite{mdf} (f) LEGS\cite{legs} (g) DRFI\cite{drfi}, (h) DSR\cite{dsr}, (i) GMR\cite{gmr}, (j) HDCT\cite{hdct} (k) HS\cite{hs}. From the top to the bottom, row 1-3 are images with a low-contrast salient object, row 4-6 are with complicate background, row 7-8 are with a small salient object, row 9-10 are with multiple salient objects and row 11-12 are with a salient object touching the image boundaries.}
\label{fig:visualize_compare2}
\end{figure*}


==> result_imgs.txt <==
\begin{figure*}
\centering
\setlength\tabcolsep{1pt}
\begin{tabular}{ccccccccccc}
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/67202_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/7923_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ASD/44321_HS.png}}  \vspace{-0.15in}\\


\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/721_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/587_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/PASCAL/613_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0001_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0870_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/ECSSD/0891_HS.png}} \vspace{-0.15in}\\



\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/im045_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_aexivfjvkkfpwxzh_HS.png}} \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/DUTOMRON/sun_agrqdwijscuxzgvz_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/CoffeeMug3286_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Plane1513_HS.png}}  \vspace{-0.15in}\\

\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164.jpg}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_DDE.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_DSBR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_MCDL.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_MDF.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_DRFI.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_DSR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_GMR.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_HDCT.png}} &
\subfloat{\includegraphics[width=0.084\textwidth]{images/analysis/compared/THUR15K/Butterfly164_HS.png}}\\
 (a) & (b) & (c) & (d) & (e) & (f) & (g) & (h) & (i) & (j) & (k)
\end{tabular}
\caption{Visual comparisons of our results and the state-of-the-art methods. (a) original image, (b) ground truth, (c) Ours (d) DSBR\cite{dsbr} (e) MCDL\cite{mcdl} (f) MDF\cite{mdf} (g) DRFI\cite{drfi}, (h) DSR\cite{dsr}, (i) GMR\cite{gmr}, (j) HDCT\cite{hdct} (k) HS\cite{hs}. From the top to the bottom, row 1-2 are images from ASD, row 3-5 are from ECSSD, row 6-11 are from DUT-OMRON and row 12-14 are from THUR15000 dataset}
\label{fig:visualize_compare}
\end{figure*}

